A Robust Algebraic Domain Decomposition Preconditioner for Sparse Normal Equations

Solving the normal equations corresponding to large sparse linear least-squares problems is an important and challenging problem. For very large problems, an iterative solver is needed and, in general, a preconditioner is required to achieve good convergence. In recent years, a number of preconditioners have been proposed. These are largely serial and reported results demonstrate that none of the commonly used preconditioners for the normal equations matrix is capable of solving all sparse least-squares problems. Our interest is thus in designing new preconditioners for the normal equations that are efficient, robust, and can be implemented in parallel. Our proposed preconditioners can be constructed efficiently and algebraically without any knowledge of the problem and without any assumption on the least-squares matrix except that it is sparse. We exploit the structure of the symmetric positive definite normal equations matrix and use the concept of algebraic local symmetric positive semi-definite splittings to introduce two-level Schwarz preconditioners for least-squares problems. The condition number of the preconditioned normal equations is shown to be theoretically bounded independently of the number of subdomains in the splitting. This upper bound can be adjusted using a single parameter $\tau$ that the user can specify. We discuss how the new preconditioners can be implemented on top of the PETSc library using only 150 lines of Fortran, C, or Python code. Problems arising from practical applications are used to compare the performance of the proposed new preconditioner with that of other preconditioners.

==> convergence.dat <==
iteration R1                  N1                 R2                 N2                 R3                 N3                 R4                 N4                 R5                 N5                 R6                 N6                 R7                 N7                 R8                 N8                 R9                 N9
1         2.844675215820e+02  2.490251747281e+02 2.826887399429e+02 2.461143038756e+02 2.824131430627e+02 2.458221287878e+02 2.822402247276e+02 2.456804055225e+02 2.820435162376e+02 2.454717886896e+02 2.805976130467e+02 2.420578244444e+02 2.686397856598e+02 2.145981880251e+02 2.307464757577e+02 1.025587206714e+02 2.780706246598e+02 2.366383880333e+02
2         2.316937076414e+02  1.228266975614e+02 2.295381121575e+02 1.145242887546e+02 2.293012310284e+02 1.139916693221e+02 2.291587599086e+02 1.138341383004e+02 2.289655694959e+02 1.134613531633e+02 2.281218070010e+02 1.090259280382e+02 2.239960138939e+02 8.414871970198e+01 2.185408825446e+02 2.492596728071e+01 2.269640941154e+02 1.024710319551e+02
3         2.214217864129e+02  5.895918342091e+01 2.199340448802e+02 4.913001174137e+01 2.197641028030e+02 4.868718557495e+01 2.196501890687e+02 4.851607527315e+01 2.195217416516e+02 4.827401113052e+01 2.192552238853e+02 4.498662901380e+01 2.184558826367e+02 2.927282763717e+01 2.178817500825e+02 6.339968350770e+00 2.189712938100e+02 3.998624671968e+01
4         2.193910447348e+02  2.403959336303e+01 2.184036324024e+02 1.854455258831e+01 2.182665693312e+02 1.824804181014e+01 2.181671201029e+02 1.798404184602e+01 2.180602131023e+02 1.759972972655e+01 2.179795771735e+02 1.587926283830e+01 2.178831318360e+02 8.649993975563e+00 2.178323118051e+02 2.308498178895e+00 2.179384511670e+02 1.331947073859e+01
5         2.190369527822e+02  1.029473916666e+01 2.181979466996e+02 7.980320721204e+00 2.180718855627e+02 7.413181115789e+00 2.179813008931e+02 6.855756304172e+00 2.178869725160e+02 5.993397962941e+00 2.178422081762e+02 4.837542783124e+00 2.178349640847e+02 3.124094385548e+00 2.178256118280e+02 9.778836083822e-01 2.178383654068e+02 4.142879598509e+00
6         2.189308838009e+02  1.000164994427e+01 2.181369169197e+02 7.477747301689e+00 2.180231239438e+02 6.345685394629e+00 2.179436659508e+02 5.191267973170e+00 2.178630226739e+02 3.420483918321e+00 2.178286474215e+02 1.847354303035e+00 2.178266762880e+02 1.738270140008e+00 2.178244184290e+02 4.402688177403e-01 2.178280541572e+02 1.844451947617e+00
7         2.186637780449e+02  1.479422547502e+01 2.180076703796e+02 8.993025853640e+00 2.179336280292e+02 7.544347603043e+00 2.178881474211e+02 5.996590854442e+00 2.178440867656e+02 3.453755697616e+00 2.178252651985e+02 1.145487774575e+00 2.178244361888e+02 5.551568201924e-01 2.178241929154e+02 1.673497566445e-01 2.178248604977e+02 9.834367530962e-01
8         2.184578687799e+02  8.403705493648e+00 2.179359431437e+02 5.524345699280e+00 2.178829338222e+02 4.615814799460e+00 2.178555118149e+02 3.681493638499e+00 2.178331739886e+02 2.076869405910e+00 2.178243585660e+02 4.094812754918e-01 2.178242064852e+02 2.363910300700e-01 2.178241606870e+02 5.852593616954e-02 2.178242540106e+02 3.101416211977e-01
9         2.183373165743e+02  5.927467945984e+00 2.178911398967e+02 3.986796662208e+00 2.178529555648e+02 3.144067365690e+00 2.178366938668e+02 2.435404137455e+00 2.178271632883e+02 1.386719845894e+00 2.178241993056e+02 1.960165180748e-01 2.178241655489e+02 9.542606256492e-02 2.178241568234e+02 2.046775123121e-02 2.178241700673e+02 1.165207045545e-01
10        2.182870162892e+02  5.567809981234e+00 2.178725042106e+02 3.269432885357e+00 2.178423103290e+02 2.298659357544e+00 2.178307069934e+02 1.626306665430e+00 2.178253323301e+02 8.387096655763e-01 2.178241662233e+02 9.592201911079e-02 2.178241576506e+02 3.881099967226e-02 2.178241563414e+02 7.238880940117e-03 2.178241589657e+02 5.148465237230e-02
11        2.182410145828e+02  5.527655569155e+00 2.178593915761e+02 2.842808730781e+00 2.178362509001e+02 1.828362593921e+00 2.178279342151e+02 1.161529840748e+00 2.178246805145e+02 4.981870489866e-01 2.178241583076e+02 4.249820018181e-02 2.178241564638e+02 1.445641603932e-02 2.178241562758e+02 2.742778363709e-03 2.178241567456e+02 2.202719402153e-02
12        2.181956920684e+02  5.199305533386e+00 2.178476105796e+02 2.424949303927e+00 2.178315468725e+02 1.523587740164e+00 2.178261638273e+02 9.068945022210e-01 2.178243996193e+02 3.349941396829e-01 2.178241566733e+02 1.926902636611e-02 2.178241563007e+02 5.774500127443e-03 nan                nan                2.178241563556e+02 9.443363085661e-03
13        2.181589648004e+02  4.822377853488e+00 2.178396577098e+02 1.907710699006e+00 2.178285356504e+02 1.187733021221e+00 2.178251470880e+02 6.692296975561e-01 2.178242705203e+02 2.350974423752e-01 2.178241563521e+02 9.649242503035e-03 2.178241562699e+02 2.399535486945e-03 nan                nan                2.178241562839e+02 4.464534762217e-03
14        2.181290042530e+02  4.311959364408e+00 2.178349434704e+02 1.547301042898e+00 2.178268491161e+02 9.186810415071e-01 2.178246410321e+02 4.792278417627e-01 2.178242084309e+02 1.707906155878e-01 2.178241562825e+02 4.104987779919e-03 nan                nan                nan                nan                2.178241562678e+02 1.802861181986e-03
15        2.181051463962e+02  4.007181697750e+00 2.178319178263e+02 1.241070004074e+00 2.178258617508e+02 6.692101295605e-01 2.178243927989e+02 3.056142278116e-01 2.178241756126e+02 1.094295976692e-01 2.178241562690e+02 2.015133182486e-03 nan                nan                nan                nan                nan                    nan
16        2.180777678618e+02  4.418227680905e+00 2.178298338155e+02 1.191463476019e+00 2.178253192122e+02 5.808128134622e-01 2.178242977532e+02 2.209366331289e-01 2.178241647921e+02 6.512590047447e-02 nan                nan                nan                nan                nan                nan                nan                    nan
17        2.180403154058e+02  4.411665131591e+00 2.178278990137e+02 9.906626751168e-01 2.178248471454e+02 4.933452696652e-01 2.178242350742e+02 1.773779141611e-01 2.178241602192e+02 4.387885474776e-02 nan                nan                nan                nan                nan                nan                nan                    nan
18        2.180155236600e+02  4.033423988801e+00 2.178267507963e+02 7.727115363013e-01 2.178245675309e+02 3.757641619606e-01 2.178241989598e+02 1.349450210884e-01 2.178241582471e+02 2.956326327273e-02 nan                nan                nan                nan                nan                nan                nan                    nan
19        2.179946826593e+02  3.426015598010e+00 2.178259789542e+02 6.149558690695e-01 2.178243969602e+02 2.755037941971e-01 2.178241770729e+02 9.721387361552e-02 2.178241572077e+02 2.182559200397e-02 nan                nan                nan                nan                nan                nan                nan                    nan
20        2.179787997967e+02  3.426970409757e+00 2.178254876682e+02 5.203221620565e-01 2.178243066939e+02 2.018326750855e-01 2.178241665865e+02 6.322902596689e-02 2.178241566446e+02 1.470801927918e-02 nan                nan                nan                nan                nan                nan                nan                    nan
21        2.179607962945e+02  3.557056157406e+00 2.178251090821e+02 4.592095035188e-01 2.178242515740e+02 1.605975215733e-01 2.178241618473e+02 4.280325777783e-02 2.178241563987e+02 8.823066705248e-03 nan                nan                nan                nan                nan                nan                nan                    nan
22        2.179406117904e+02  3.532545446631e+00 2.178248091277e+02 3.986190036694e-01 2.178242135981e+02 1.345302312492e-01 2.178241594384e+02 3.304290775668e-02 2.178241563161e+02 5.107785819370e-03 nan                nan                nan                nan                nan                nan                nan                    nan
23        2.179225608606e+02  3.034231082418e+00 2.178246048838e+02 3.214486600329e-01 2.178241885936e+02 1.041378154066e-01 2.178241579334e+02 2.680115007091e-02 2.178241562881e+02 3.360273048821e-03 nan                nan                nan                nan                nan                nan                nan                    nan
24        2.179100447999e+02  2.564785711548e+00 2.178244840368e+02 2.594205880919e-01 2.178241760480e+02 7.848427648343e-02 2.178241571161e+02 1.999692828256e-02 2.178241562765e+02 2.410242606226e-03 nan                nan                nan                nan                nan                nan                nan                    nan
25        2.179000704707e+02  2.513062227900e+00 2.178243944802e+02 2.205767520062e-01 2.178241690734e+02 5.756944923542e-02 2.178241566903e+02 1.294161883485e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
26        2.178896853708e+02  2.884755962511e+00 2.178243263713e+02 2.109049121940e-01 2.178241649049e+02 5.169829621568e-02 2.178241565201e+02 9.410198876485e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
27        2.178770106573e+02  2.458685286331e+00 2.178242672565e+02 1.614449347129e-01 2.178241614400e+02 3.976886807258e-02 2.178241564062e+02 7.120864102236e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
28        2.178693552994e+02  2.301066897449e+00 2.178242346255e+02 1.289691110914e-01 2.178241594214e+02 3.024752612526e-02 2.178241563402e+02 5.488360213020e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
29        2.178639634821e+02  2.070076346473e+00 2.178242120983e+02 1.080133702734e-01 2.178241582520e+02 2.273047620587e-02 2.178241563022e+02 3.937461689039e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
30        2.178592161946e+02  1.920432301085e+00 2.178241952594e+02 9.775934218216e-02 2.178241575608e+02 1.885405990264e-02 2.178241562841e+02 2.830532647721e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
31        2.178538022762e+02  1.928552193296e+00 2.178241823651e+02 8.071219647252e-02 2.178241571060e+02 1.568959764434e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
32        2.178489078234e+02  1.859502635091e+00 2.178241738573e+02 6.629265005719e-02 2.178241568106e+02 1.315633789905e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
33        2.178445572312e+02  1.578237381243e+00 2.178241684986e+02 5.217897361338e-02 2.178241566079e+02 9.810086902571e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
34        2.178413879012e+02  1.281538566892e+00 2.178241650596e+02 4.598442007623e-02 2.178241564814e+02 8.009292058664e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
35        2.178388223075e+02  1.187283203724e+00 2.178241624125e+02 3.712539763567e-02 2.178241563997e+02 6.029581362753e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
36        2.178365716941e+02  1.169220824849e+00 2.178241605207e+02 3.216446493603e-02 2.178241563520e+02 5.000598389351e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
37        2.178340471864e+02  1.146743399264e+00 2.178241590935e+02 2.607262014943e-02 2.178241563205e+02 4.049958741347e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
38        2.178322262420e+02  9.577813323693e-01 2.178241581237e+02 2.119159662100e-02 2.178241562985e+02 3.160753473814e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
39        2.178309371522e+02  8.131533871824e-01 2.178241575448e+02 1.822225287231e-02 2.178241562855e+02 2.477852508312e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
40        2.178298978699e+02  7.940529805777e-01 2.178241571479e+02 1.525287482266e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
41        2.178290329033e+02  7.868804934256e-01 2.178241568660e+02 1.207895231673e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
42        2.178282089596e+02  7.125329882540e-01 2.178241566617e+02 9.756841542993e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
43        2.178275901735e+02  5.635309349046e-01 2.178241565376e+02 7.558741910637e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
44        2.178271459944e+02  5.046937219955e-01 2.178241564507e+02 6.724388353997e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
45        2.178267238589e+02  4.648653191583e-01 2.178241563883e+02 5.419276617399e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
46        2.178263631426e+02  4.617343176462e-01 2.178241563481e+02 4.374779170315e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
47        2.178260312891e+02  4.239452194567e-01 2.178241563230e+02 3.596942480620e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
48        2.178257604238e+02  3.900312749768e-01 2.178241563058e+02 3.126740812937e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
49        2.178255267328e+02  3.517797001137e-01 2.178241562925e+02 2.683479744681e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
50        2.178253375201e+02  3.235966278402e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
51        2.178251845358e+02  3.183380050882e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
52        2.178250460345e+02  3.086817485890e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
53        2.178249262539e+02  2.602213372556e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
54        2.178248324876e+02  2.316107426792e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
55        2.178247553621e+02  2.158098948084e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
56        2.178246782521e+02  2.175866018620e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
57        2.178245976348e+02  2.040008314227e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
58        2.178245373959e+02  1.745390460667e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
59        2.178244898790e+02  1.610776157685e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
60        2.178244490388e+02  1.522479595263e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
61        2.178244105570e+02  1.454906328023e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
62        2.178243738929e+02  1.369616039737e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
63        2.178243446831e+02  1.214722706722e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
64        2.178243206169e+02  1.146459733996e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
65        2.178242981677e+02  1.142254999724e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
66        2.178242766039e+02  1.103149128494e-01 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
67        2.178242588835e+02  9.875953229441e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
68        2.178242478278e+02  9.647571663096e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
69        2.178242389030e+02  8.553210362374e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
70        2.178242276230e+02  8.116843678081e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
71        2.178242156798e+02  7.872953902395e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
72        2.178242057544e+02  6.877569900218e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
73        2.178241987665e+02  6.095374194616e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
74        2.178241925135e+02  6.175974796453e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
75        2.178241862627e+02  6.208869554595e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
76        2.178241806209e+02  5.790939981593e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
77        2.178241765752e+02  4.981514276586e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
78        2.178241736799e+02  4.095800538242e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
79        2.178241711322e+02  3.957991309166e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
80        2.178241683846e+02  3.933807328372e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
81        2.178241658446e+02  3.549676897623e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
82        2.178241640627e+02  2.860463330128e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
83        2.178241628850e+02  2.503274998641e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
84        2.178241617875e+02  2.515400739079e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
85        2.178241607346e+02  2.284946995343e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
86        2.178241599695e+02  1.875178536798e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
87        2.178241594654e+02  1.569556015377e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
88        2.178241591141e+02  1.691147769700e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
89        2.178241587725e+02  1.844182549612e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
90        2.178241583791e+02  1.614419451546e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
91        2.178241580250e+02  1.314303568041e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
92        2.178241577817e+02  1.077329477478e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
93        2.178241575864e+02  1.062391394113e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
94        2.178241573829e+02  1.099865120532e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
95        2.178241571886e+02  1.023780711676e-02 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
96        2.178241570506e+02  8.733536393867e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
97        2.178241569590e+02  7.656773265989e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
98        2.178241568864e+02  7.281933043758e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
99        2.178241567963e+02  7.907629369984e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
100       2.178241566914e+02  7.396921840296e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
101       2.178241566105e+02  5.941875694233e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
102       2.178241565600e+02  4.931900602068e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
103       2.178241565182e+02  4.889026739646e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
104       2.178241564719e+02  5.150166175764e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
105       2.178241564281e+02  4.501158631006e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
106       2.178241563984e+02  3.648748806223e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
107       2.178241563790e+02  3.194959906255e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
108       2.178241563614e+02  3.342543802365e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
109       2.178241563422e+02  3.272298475147e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan
110       2.178241563274e+02  2.753789343899e-03 nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                nan                    nan


==> size.dat <==
iteration  tau      Nc
% 110        0        0
49         0.01275  2400
39         0.02     2683
30         0.05     3049
24         0.1      3337
15         0.4      8979
14         0.6      30246 
% 13         0.9      44682
% 11         1.2      153600


==> strong.dat <==
N       iteration   eps         solution    setup           Nc
16      113         2.4174e+03  3.0126e+02  2.4419e+03      4800
32      117         1.0327e+03  1.5421e+02  1.0468e+03      9600
64      129         8.8717e+02  1.1228e+02  8.9859e+02      19200
128     144         2.2405e+02  5.5378e+01  2.3095e+02      38400
256     97          1.2796e+02  3.2211e+01  1.3468e+02      76800
512     87          4.5486e+01  2.6881e+01  5.8441e+01      153391
1024    85          2.3836e+01  3.5260e+01  4.3998e+01      303929
2048    55          1.4561e+01  4.3165e+01  4.5959e+01      497704
4096    59          1.1705e+01  4.4852e+01  4.2468e+01      695774


==> table.dat <==
name            m       n       A-nnz   C-nnz       condest     2L-LSQR 2L-GMRES    1L-LSQR 1L-GMRES    AMG-LSQR    AMG-GMRES   MI35-LSQR MI35-LSQR-50  MI35-GMRES  GAMG-GMRES  GAMG-LSQR
{cont11\_l}     1961394 1468599 5382999 18064261    1.9562e+10  30      45          490     -1          53          172         -2        -2            -2          -1          723
Rucci1          1977885 109900  7791168 9747744     2.0133e+08  21      10          484     958         118         213         -1        491           -1          882         364
Hardesty2       929901  303645  4020731 3936209     1.1900e+10  30      26          913     -1          88          155         -1        -1            -1          -1          404
{image\_interp} 232485  120000  711683  1555994     4.7399e+07  11      10          409     971         40          67          -1        -1            -1          476         203
deltaX          68600   21961   247424  2623073     3.6572e+20  23      6           98      93          -2         -1           640       418           -1          -1          784
{EternityII\_E} 262144  11077   1503732 1109181     5.0502e+19  43      5           91      93          -2         -1           199       148           186         97          63
sc205-2r        62423   35213   123239  12984043    1.6817e+07  54      12          61      125         -2         -1           97        100           69          490         195
{watson\_2}     677224  352013  1846391 3390279     1.0420e+07  15      7           109     134         -2         252          73        23            73          96          64
stormg2-125     172431  65935   433256  1953519     Inf         42      23          174     -2          -2         -2           -1        309           -1          -2          -1
Delor338K       450807  343236  4211599 44723076    1.4702e+07  10      5           11      9           -2         -1           829       864           -1          -1          -1
{lp\_stocfor3}  23541   16675   72721   223395      3.9548e+10  34      21          136     -1          -2         -1           211       40            198         -1          513
sgpf5y6         312540  246077  831976  2761021     6.0175e+06  224     116         264     -1          -2         -1           110       84            100         249         163
fome21          267596  216350  465294  640240      Inf         20      10          104     55          16          22          41        19            41          29          20
LargeRegFile    2111154 801374  4944201 6378592     3.0207e+08  41      6           109     21          19          23          12        12            11          -2          -2
pds-100         514577  156016  1096002 1470688     Inf         18      10          202     84          16          23          110       56            115         51          35
{mesh\_deform}  234023  9393    853829  117117      2.7453e+06  13      6           27      27          -2         21           5         5             5           50          35
mk13-b5         270270  135135  810810  1756755     Inf         19      14          21      18          11         21           11        9             12          -2          -2
%{stormG2\_1000} 1377306 526185  3459881 82987269    Inf         139     108         64      22          -2         186          -1        -1            -1          -2          -2

